Dependency of Optical/UV parameters on X-ray spectral index in AGNs

The study of Active Galactic Nuclei (AGNs) is vital in order to understand their respective nuclei bounded activity primarily triggered by the accretion disk and the associated corona. The hard X-ray emission characterised by the spectral index $\Gamma$ emitted by these sources in 2-10 keV band ionizes the nearby physical features like disk, BLR, NLR and provides a radiative configuration. However, based on previous studies, there is degeneracy in the evolution of $\Gamma$ across the redshift, wherein few studies display a systematic trend in the evolution and others rule out the systematic variation. In the present work, we study the evolution of $\Gamma$ across the redshift for a very large sample and perform further studies on the variation of $\Gamma$ with optical parameters using SDSS data viz. H$_{\beta}$ \& Mg II and their luminosities. Based on analysis we find that there is no change in $\Gamma$ across the redshift and it does not show any correlation with the optical parameters. This strongly suggests that the $\Gamma$ is influenced by the soft excess and/or reflection component and is affecting the disk and BLR region at the same strength across the redshift.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


